Finite-strain second-gradient elasticity with an energetic surface: existence of minimizers, incremental theory and elastocapillary beading

We develop a finite-strain theory of second-gradient elasticity for solids with a material surface endowed with its own constitutive energy. The bulk second gradient plays two complementary roles. First, under suitable coercivity assumptions and convexity with respect to the second gradient, we prove the existence of minimizers for nonnegative, lower semicontinuous surface energy densities, without requiring convexity, polyconvexity, positive one-homogeneity, or an upper growth bound on the surface energy. Second, it introduces an intrinsic bulk length scale that affects the onset of instability and wavelength selection. To investigate these effects, we derive an incremental small-on-large formulation in the finitely deformed configuration and apply it to the elastocapillary beading of an axially stretched soft cylinder. For an infinite cylinder and the parameters considered, increasing the second-gradient modulus delays bifurcation and shifts the critical mode towards longer wavelengths. Above a finite threshold of this modulus, the critical stretch saturates in the long-wave limit. The model is implemented in the open-source finite element code OOFEM using C1-continuous isogeometric analysis. Finite-cylinder simulations yield onset stretches in close agreement with the analytical predictions. Selected post-bifurcation branches traced by arc-length continuation exhibit beaded states and supercritical bifurcation at small second-gradient moduli, whereas larger moduli are associated with subcritical bifurcation and the formation of distinct thick and thin segments.

==> paper_3/tikz_data/pairs_onset.dat <==
% measured bifurcation onsets, written by deformed_shapes.m
% kFloor = 1 means the wavenumber sits on the floor of the search,
% that is, the mode is the longest the specimen admits and is not resolved
xi lamAnalyt lamNum relDiff kAnalyt kNum kRelDiff nAnalyt nNum kFloor kSpread sB tag
0 1.88403 1.88862 0.243209 0.662287 0.665379 0.466888 3.97178 4.00003 0 0.000461924 170.4 xi0_fullfwdprod
0.01 1.93927 1.94375 0.23098 0.641238 0.646525 0.824416 3.95829 4.00014 0 0.000187039 185.8 xi001_fullfwdprod
0.1 2.56464 2.57632 0.455324 0.35784 0.366055 2.29583 2.92123 3.0019 0 0.00183756 364 xi01_fullfwdprod
0.2 2.86783 2.86881 0.0340769 0 0.0547543 NaN 0 0.5 1 7.35529e-06 446.6 xi02_fullfwdprod
0.4 2.86783 2.90041 1.13582 0 0.0541578 NaN 0 0.5 1 2.15761e-07 455.4 xi04_fullfwdprod

